Graph Neural Network-based Algorithm Selection for the Traveling Salesman Problem: A Systematic Study of Cost and Rank Losses under Distinct Budget Regimes

Automated Algorithm Selection (AS) aims to improve problem-solving performance by selecting, for each problem instance, the most suitable algorithm from a predefined portfolio. This is particularly relevant to the Traveling Salesman Problem (TSP), where solver performance is strongly instance-dependent. We introduce GNNAS-TSP, a Graph Neural Network (GNN)-based AS framework that learns TSP instance representations directly from raw graph data, avoiding manual feature engineering. GNNAS-TSP formulates AS as a joint cost-prediction and ranking task. We evaluate cost-based (mean squared error (MSE), mean absolute error (MAE), and Huber), rank-based (RankNet, ListNet, and LambdaRank), and hybrid learning objectives for a portfolio comprising Chained Lin-Kernighan, Edge Assembly Crossover, Lin-Kernighan-Helsgaun, Multiagent Optimization System, and Concorde. Experiments use fixed computational budgets of 10 and 60 seconds. On the held-out test set, the selected configurations improve on the Single Best Solver (SBS) in normalized solution cost at both budgets. For the 10s budget, AS achieves substantial and statistically significant cost improvement over SBS. Overall, the results suggest that GNNAS-TSP is a useful meta-solving strategy when exploitable variation exists across solver performance.

==> GNNAS-TSP-TestInst-5Algs-ASmethods-PerformanceData-10s-COST-algorithms-svd.dat <==
x y alg_id alg_name
-0.442687 -0.115937 0 CLK
0.588751 -0.131272 1 EAX
-0.438973 -0.179213 2 LKH
-0.226356 0.909558 3 MAOS
-0.462024 -0.331533 4 CONCORDE


==> GNNAS-TSP-TestInst-5Algs-ASmethods-PerformanceData-10s-COST-instances-svd.dat <==
x y best_alg_id best_alg_name instance_id
-2.841728 0.562111 0 CLK Tnm76
-2.841728 0.562111 0 CLK Tnm82
-3.714789 -1.314222 0 CLK Tnm88
-3.537862 -1.326514 0 CLK Tnm115
-2.841728 0.562111 0 CLK pr124
-2.841728 0.562111 0 CLK 151
-2.340695 5.270931 0 CLK Tnm154
-3.911236 -1.815875 0 CLK Tnm187
-3.608893 -1.322210 0 CLK Tnm193
-2.841728 0.562111 0 CLK ts225
-2.841728 0.562111 0 CLK tsp225
-2.841728 0.562111 0 CLK 231
-2.841728 0.562111 0 CLK Tnm235
-3.414485 -0.729473 0 CLK Tnm238
-2.947387 -1.568433 0 CLK Tnm250
-2.841728 0.562111 0 CLK 261
-3.329635 -0.477932 0 CLK Tnm277
-3.425981 -0.517395 3 MAOS Tnm310
-2.841728 0.562111 0 CLK 311
0.252363 -1.326007 3 MAOS Tnm394
-3.775368 -1.630729 0 CLK Tnm400
-2.841728 0.562111 0 CLK 411
-3.379785 -0.466304 0 CLK 500-2-29
-3.382980 -0.466092 0 CLK 500-5-7
-2.340603 5.270930 0 CLK 500-5-13
-3.310762 -0.482261 0 CLK 500-5-25
0.839638 0.030307 0 CLK 500-5-31
0.628592 -0.312300 0 CLK 500-5-41
-3.177863 -0.510859 0 CLK 500-5-42
0.708104 0.038787 0 CLK 500-5-46
-3.609519 -1.322168 0 CLK 500-9
0.683333 0.030622 2 LKH 500-10-12
-1.741769 -0.718563 0 CLK 500-10-31
0.695736 0.039607 0 CLK 500-10-40
-2.841728 0.562111 0 CLK 500-12
-2.841728 0.562111 0 CLK 500-24
-6.244008 0.788411 0 CLK 500-42
-2.841728 0.562111 0 CLK 500-70
-2.841728 0.562111 0 CLK 500-72
-6.244008 0.788411 0 CLK 500-78
-6.244008 0.788411 0 CLK 500-89
-6.244008 0.788411 0 CLK 500-92
-3.608893 -1.322210 0 CLK 500-110
-3.418988 -1.331862 0 CLK 500-112
-2.841728 0.562111 0 CLK 500-148
-2.841728 0.562111 0 CLK 531
0.697219 0.039509 0 CLK 551
-4.943417 -1.985115 2 LKH 581
-2.841728 0.562111 0 CLK 591
0.695192 0.039644 0 CLK 601
-0.173391 -0.667049 4 CONCORDE Tnm601
0.695430 0.039628 0 CLK 611
0.695467 0.039625 0 CLK 641
0.683418 -0.211833 0 CLK 671
-2.841728 0.562111 0 CLK rbx711
-0.932120 -1.856465 2 LKH rbu737
0.695168 0.039645 0 CLK 831
0.659936 -0.138460 3 MAOS 961
0.516025 -0.652175 0 CLK pbd984
-3.237313 -4.125782 3 MAOS dsj1000
0.659982 0.008028 3 MAOS 1000-2-4
0.693286 0.012171 3 MAOS 1000-2-5
0.672881 -0.000552 2 LKH 1000-2-6
0.688367 0.033400 2 LKH 1000-2-7
-1.285240 5.264727 2 LKH 1000-2-22
0.693589 -0.168308 3 MAOS 1000-2-23
0.666405 -0.068505 3 MAOS 1000-2-32
0.696081 0.022212 0 CLK 1000-2-34
0.330170 -0.892181 3 MAOS 1000-2-37
-2.018093 5.310806 0 CLK 1000-2-40
0.689772 -0.045267 2 LKH 1000-2-42
-1.674422 5.314967 2 LKH 1000-2-47
0.660464 -0.004437 2 LKH 1000-4
-2.160036 5.298148 4 CONCORDE 1000-5-5
0.688960 0.003055 2 LKH 1000-5-7
0.698799 -0.005981 3 MAOS 1000-5-10
0.694216 0.038047 3 MAOS 1000-5-15
-2.833761 -4.011522 3 MAOS 1000-5-20
0.693300 -0.191504 3 MAOS 1000-5-29
0.685747 -0.235637 3 MAOS 1000-5-37
0.689057 0.028497 3 MAOS 1000-5-39
-0.597377 5.023035 4 CONCORDE 1000-5-41
0.692611 -0.126269 2 LKH 1000-8
-3.113048 -4.095405 3 MAOS 1000-10-7
-2.165720 -3.715712 3 MAOS 1000-10-14
-1.222864 -3.039115 3 MAOS 1000-10-25
0.684646 -0.149575 2 LKH 1000-20
0.695668 0.031083 0 CLK 1000-21
0.620015 -0.015213 2 LKH 1000-23
0.694890 0.015676 2 LKH 1000-24
0.696861 0.000326 0 CLK 1000-26
0.684168 -0.206033 0 CLK 1000-28
0.685467 0.005710 2 LKH 1000-32
0.692623 -0.076251 2 LKH 1000-36
0.696378 0.015136 0 CLK 1000-40
0.692289 -0.011242 2 LKH 1000-43
0.695691 -0.092413 0 CLK 1000-44
0.686082 -0.177593 2 LKH 1000-45
0.677409 -0.125526 2 LKH 1000-50
0.676626 -0.209960 2 LKH 1000-52
0.689242 -0.168504 0 CLK 1000-54
0.668446 -0.027902 2 LKH 1000-61
0.695178 0.039645 0 CLK 1000-66
0.697245 -0.025669 0 CLK 1000-69
0.690367 -0.015568 2 LKH 1000-73
0.692878 -0.096739 3 MAOS 1000-78
0.696926 -0.058663 0 CLK 1000-80
0.693049 0.018047 2 LKH 1000-85
0.694859 -0.106344 0 CLK 1000-86
0.647204 -0.188729 2 LKH 1000-88
0.689718 -0.002849 3 MAOS 1000-91
0.661920 -0.153975 2 LKH 1000-101
0.695192 0.039644 0 CLK 1000-102
0.696005 0.023595 0 CLK 1000-109
0.660939 0.014089 2 LKH 1000-112
0.679358 -0.041353 2 LKH 1000-113
0.697405 0.011926 0 CLK 1000-114
0.693205 -0.067530 3 MAOS 1000-118
0.694970 0.032218 2 LKH 1000-124
0.696637 0.007257 0 CLK 1000-127
0.684828 -0.100304 3 MAOS 1000-138
0.696444 0.013043 0 CLK 1000-140
0.683972 0.031149 2 LKH 1000-143
0.689499 0.035319 2 LKH 1000-151
0.685122 -0.054325 2 LKH 1000-155
0.695254 0.039378 0 CLK 1000-163
0.695188 0.039644 0 CLK 1000-169
0.681837 -0.010910 3 MAOS 1000-177
0.695344 0.023839 2 LKH 1000-183
0.695353 0.004016 2 LKH 1000-184
0.697165 -0.045662 0 CLK 1000-187
0.664911 -0.016882 2 LKH 1000-188
0.654907 0.009686 2 LKH 1000-189
0.695391 -0.097299 0 CLK 1000-194
0.688155 -0.131847 3 MAOS 1000-195
0.668419 -0.068580 3 MAOS 1000-204
0.661439 -0.197988 2 LKH 1000-207
0.670697 -0.037670 2 LKH 1000-208
0.695175 0.039645 0 CLK 1000-213
0.695181 0.039644 0 CLK 1000-214
0.639004 -0.085336 2 LKH 1000-217
0.693751 -0.068891 2 LKH 1000-218
0.696510 0.011915 0 CLK 1000-220
0.695226 0.039641 0 CLK 1000-230
0.675104 -0.158146 2 LKH 1000-231
0.695194 0.039644 0 CLK 1000-233
0.695765 0.028811 0 CLK 1000-240
0.690249 -0.106890 3 MAOS 1000-250
0.666118 0.011226 2 LKH 1000-258
0.678719 0.027203 2 LKH 1000-270
0.696891 -0.001619 0 CLK 1000-279
0.695683 -0.076900 2 LKH 1000-283
0.689567 -0.073541 2 LKH 1000-287
0.695846 -0.089119 0 CLK 1000-288
0.697155 -0.014309 0 CLK 1000-292
0.634150 -0.005243 2 LKH 1000-297
0.707331 -0.018047 0 CLK 1000-298
0.695998 0.024054 0 CLK 1000-308
0.695526 0.033934 0 CLK 1000-314
0.695617 0.031841 0 CLK 1000-325
0.686539 -0.025832 3 MAOS 1000-326
0.691439 -0.005413 2 LKH 1000-330
0.673653 -0.168487 2 LKH 1000-332
0.696019 0.023490 0 CLK 1000-335
0.694301 0.038974 2 LKH 1000-350
0.692546 -0.036135 3 MAOS 1000-351
0.688674 0.010381 2 LKH 1000-353
0.696564 -0.072183 0 CLK 1000-354
0.697075 -0.009527 0 CLK 1000-359
0.695297 0.038305 0 CLK 1000-364
0.691873 0.025407 2 LKH 1000-376
0.691753 -0.021563 2 LKH 1000-378
0.695195 0.039643 0 CLK 1000-388
0.695460 -0.096998 0 CLK 1000-392
0.681587 0.029096 2 LKH 1000-394
0.674063 -0.096512 2 LKH 1000-396
0.636210 -0.003778 2 LKH 1000-416
0.697736 -0.015583 2 LKH 1000-418
0.694571 -0.078899 2 LKH 1000-419
0.695208 0.039105 0 CLK 1000-421
0.684108 -0.064998 2 LKH 1000-424
0.696818 0.000556 0 CLK 1000-431
0.695414 -0.004148 2 LKH 1000-437
0.688393 -0.079853 3 MAOS 1000-443
0.695463 0.034428 0 CLK 1000-444
0.681878 -0.071773 2 LKH 1000-445
0.687895 0.019971 3 MAOS 1000-452
0.696936 -0.058959 0 CLK 1000-453
0.676643 -0.180809 2 LKH 1000-460
0.654613 -0.067769 2 LKH 1000-466
0.660557 0.013815 2 LKH 1000-471
0.694210 -0.116273 0 CLK 1000-477
0.665408 -0.074248 2 LKH 1000-483
0.674670 0.022588 2 LKH 1000-488
0.695401 0.019642 3 MAOS 1000-489
0.629789 -0.099709 2 LKH 1000-491
0.675879 0.008274 2 LKH 1000-498
0.695168 0.039645 0 CLK 1000-507
0.695195 0.039643 0 CLK 1000-519
0.667050 -0.049510 2 LKH 1000-526
0.700372 -0.055919 0 CLK 1000-528
0.683160 -0.002764 2 LKH 1000-536
0.698552 -0.055013 0 CLK 1000-537
0.696321 -0.012162 2 LKH 1000-538
0.693407 -0.007682 2 LKH 1000-540
0.680666 -0.000052 2 LKH 1000-541
0.696442 0.013154 0 CLK 1000-543
0.686415 -0.042391 2 LKH 1000-544
0.688558 -0.132153 2 LKH 1000-553
0.662590 -0.037516 2 LKH 1000-559
0.692757 -0.009609 2 LKH 1000-560
0.695192 0.039644 0 CLK 1000-565
0.685980 0.019348 2 LKH 1000-570
0.695991 0.023835 0 CLK 1000-573
0.657663 -0.105531 2 LKH 1000-576
0.645937 -0.124323 3 MAOS 1000-585
0.695195 0.039643 0 CLK 1000-589
0.628863 -0.195001 2 LKH 1000-597
0.695155 -0.102221 0 CLK 1000-599
0.697823 -0.071017 0 CLK 1000-605
0.690315 -0.159089 0 CLK 1000-614
0.692402 -0.055574 2 LKH 1000-617
0.696988 -0.055631 0 CLK 1000-618
0.662859 -0.013367 3 MAOS 1000-621
0.659255 -0.075278 2 LKH 1000-631
0.696028 -0.085186 0 CLK 1000-632
0.691812 -0.049828 3 MAOS 1000-633
0.696557 0.010441 0 CLK 1000-643
0.687770 -0.007011 2 LKH 1000-673
0.695753 0.029230 0 CLK 1000-675
0.696662 0.006946 0 CLK 1000-680
0.681823 0.019515 2 LKH 1000-681
0.702733 -0.038134 0 CLK 1000-686
0.696759 -0.031920 2 LKH 1000-692
0.672670 -0.093404 3 MAOS 1000-693
0.688102 -0.093953 2 LKH 1000-697
0.688366 -0.004621 2 LKH 1000-699
0.683244 0.010565 2 LKH 1000-700
0.697650 -0.082557 0 CLK 1000-724
0.695168 0.039645 0 CLK 1000-731
0.684019 -0.030789 2 LKH 1000-732
0.635758 -0.136667 2 LKH 1000-735
0.688458 -0.073549 2 LKH 1000-740
0.693289 -0.093938 2 LKH 1000-741
0.663083 -0.041549 2 LKH 1000-742
0.668321 0.011141 2 LKH 1000-744
0.693023 0.038009 2 LKH 1000-746
0.689557 -0.058556 2 LKH 1000-749
0.695171 0.039645 0 CLK 1000-750
0.678001 -0.128798 3 MAOS 1000-762
0.691379 0.026782 2 LKH 1000-767
0.687191 -0.092838 2 LKH 1000-770
0.692333 0.037453 2 LKH 1000-771
0.697050 -0.007916 0 CLK 1000-773
0.691281 0.001384 2 LKH 1000-781
0.685685 0.021690 2 LKH 1000-786
0.693700 0.038521 2 LKH 1000-789
0.697159 -0.015672 0 CLK 1000-797
0.687414 0.008437 2 LKH 1000-802
0.685888 -0.003539 2 LKH 1000-805
0.679729 -0.117576 2 LKH 1000-809
0.689617 0.023122 2 LKH 1000-810
0.695773 0.026978 2 LKH 1000-812
0.695192 0.039644 0 CLK 1000-813
0.686929 -0.014010 2 LKH 1000-818
0.647953 -0.064242 2 LKH 1000-820
0.658310 -0.329684 0 CLK 1000-821
0.665561 -0.106356 2 LKH 1000-825
0.689616 -0.060475 3 MAOS 1000-827
0.696573 0.009350 0 CLK 1000-828
0.693298 -0.128150 0 CLK 1000-833
0.699051 0.017009 0 CLK 1000-834
0.654148 0.009118 2 LKH 1000-837
0.694608 -0.030397 2 LKH 1000-840
0.662708 -0.052973 2 LKH 1000-858
0.697262 -0.029652 0 CLK 1000-862
0.694154 0.019224 2 LKH 1000-864
0.697398 -0.049532 0 CLK 1000-873
0.696083 0.022196 0 CLK 1000-887
0.696411 0.014227 0 CLK 1000-890
0.646460 -0.214714 2 LKH 1000-897
0.694599 -0.110320 0 CLK 1000-900
0.688883 -0.021455 2 LKH 1000-901
0.965801 1.499955 0 CLK 1000-904
0.677107 -0.019685 3 MAOS 1000-911
0.695554 0.028714 2 LKH 1000-914
0.696562 0.032964 0 CLK 1000-916
0.693763 0.038567 2 LKH 1000-930
0.695202 0.039643 0 CLK 1000-931
0.678749 -0.036400 2 LKH 1000-934
0.646332 -0.119280 2 LKH 1000-948
0.696423 -0.024780 2 LKH 1000-949
0.695239 -0.100355 0 CLK 1000-958
0.671822 -0.029677 2 LKH 1000-961
0.682106 -0.202230 2 LKH 1000-968
0.653928 -0.012789 2 LKH 1000-978
0.695192 0.039644 0 CLK 1000-980
0.686205 -0.074642 2 LKH 1000-981
0.665859 -0.027526 2 LKH 1000-984
0.689481 0.007973 2 LKH 1000-997


==> GNNAS-TSP-TestInst-5Algs-ASmethods-PerformanceData-60s-COST-algorithms-svd.dat <==
x y alg_id alg_name
0.027842 -0.810406 0 CLK
-0.561976 0.170864 1 EAX
-0.536825 0.210804 2 LKH
-0.366827 0.081874 3 MAOS
0.510554 0.512743 4 CONCORDE


==> GNNAS-TSP-TestInst-5Algs-ASmethods-PerformanceData-60s-COST-instances-svd.dat <==
x y best_alg_id best_alg_name instance_id
-0.861005 0.130744 0 CLK Tnm76
-0.861005 0.130744 0 CLK Tnm82
-0.861005 0.130744 0 CLK Tnm88
-0.861005 0.130744 0 CLK Tnm115
-0.861005 0.130744 0 CLK pr124
-0.861005 0.130744 0 CLK 151
-1.143684 0.209599 0 CLK Tnm154
1.886287 1.231675 0 CLK Tnm187
1.882555 1.232467 0 CLK Tnm193
-0.861005 0.130744 0 CLK ts225
-0.861005 0.130744 0 CLK tsp225
-0.861005 0.130744 0 CLK 231
-0.861005 0.130744 0 CLK Tnm235
-2.284140 1.199543 0 CLK Tnm238
1.466491 1.494167 0 CLK Tnm250
-0.861005 0.130744 0 CLK 261
-3.152795 0.949687 0 CLK Tnm277
-2.487234 1.041318 3 MAOS Tnm310
-0.861005 0.130744 0 CLK 311
-2.916811 1.717000 3 MAOS Tnm394
0.695649 1.802312 0 CLK Tnm400
-0.861005 0.130744 0 CLK 411
-0.861005 0.130744 0 CLK 500-2-29
-0.861005 0.130744 0 CLK 500-5-7
-1.143780 0.209560 0 CLK 500-5-13
-0.861005 0.130744 0 CLK 500-5-25
-0.861005 0.130744 0 CLK 500-5-31
1.858870 -0.444921 0 CLK 500-5-41
-0.861005 0.130744 0 CLK 500-5-42
-0.861005 0.130744 0 CLK 500-5-46
-0.861005 0.130744 0 CLK 500-9
-0.861005 0.130744 0 CLK 500-10-12
-2.516826 1.027163 0 CLK 500-10-31
-0.861005 0.130744 0 CLK 500-10-40
-0.861005 0.130744 0 CLK 500-12
-0.861005 0.130744 0 CLK 500-24
-3.580880 0.706409 0 CLK 500-42
-0.861005 0.130744 0 CLK 500-70
-0.861005 0.130744 0 CLK 500-72
-3.580880 0.706409 0 CLK 500-78
-3.580880 0.706409 0 CLK 500-89
-3.580880 0.706409 0 CLK 500-92
-0.861005 0.130744 0 CLK 500-110
1.858870 -0.444921 0 CLK 500-112
-0.861005 0.130744 0 CLK 500-148
-0.861005 0.130744 0 CLK 531
-0.861005 0.130744 0 CLK 551
1.858870 -0.444921 0 CLK 581
-0.861005 0.130744 0 CLK 591
-0.861005 0.130744 0 CLK 601
-4.027038 1.490051 0 CLK Tnm601
-0.861005 0.130744 0 CLK 611
-0.861005 0.130744 0 CLK 641
-0.861005 0.130744 0 CLK 671
-0.861005 0.130744 0 CLK rbx711
-0.861005 0.130744 0 CLK rbu737
-0.861005 0.130744 0 CLK 831
1.599391 1.387222 1 EAX 961
1.882579 1.232462 0 CLK pbd984
-0.578085 0.051623 3 MAOS dsj1000
0.583586 -2.756243 1 EAX 1000-2-4
2.044429 1.021125 1 EAX 1000-2-5
1.622002 -2.438935 1 EAX 1000-2-6
-0.861005 0.130744 0 CLK 1000-2-7
-1.142089 0.206054 1 EAX 1000-2-22
1.639273 1.443353 0 CLK 1000-2-23
-0.103457 -2.416013 1 EAX 1000-2-32
1.883996 1.232162 0 CLK 1000-2-34
-0.578282 0.051940 3 MAOS 1000-2-37
-1.143769 0.209542 1 EAX 1000-2-40
-0.861005 0.130744 0 CLK 1000-2-42
-1.142478 0.206935 1 EAX 1000-2-47
-0.861005 0.130744 0 CLK 1000-4
-1.143612 0.209212 1 EAX 1000-5-5
0.573564 -2.754089 1 EAX 1000-5-7
-0.861005 0.130744 0 CLK 1000-5-10
-0.861005 0.130744 0 CLK 1000-5-15
-0.585735 0.054772 3 MAOS 1000-5-20
-0.861005 0.130744 0 CLK 1000-5-29
-2.515286 1.026837 0 CLK 1000-5-37
0.594468 -2.758544 1 EAX 1000-5-39
-1.141213 0.202963 1 EAX 1000-5-41
-0.861005 0.130744 0 CLK 1000-8
-0.578233 0.051929 3 MAOS 1000-10-7
-0.579558 0.052403 3 MAOS 1000-10-14
-0.583398 0.050614 3 MAOS 1000-10-25
1.886750 1.231577 0 CLK 1000-20
-0.861005 0.130744 0 CLK 1000-21
-0.861005 0.130744 0 CLK 1000-23
0.584491 -2.756436 1 EAX 1000-24
-0.861005 0.130744 0 CLK 1000-26
-0.861005 0.130744 0 CLK 1000-28
-0.861005 0.130744 0 CLK 1000-32
1.883080 1.232356 0 CLK 1000-36
-0.861005 0.130744 0 CLK 1000-40
0.357381 -2.699454 1 EAX 1000-43
1.881086 1.232778 0 CLK 1000-44
-0.861005 0.130744 0 CLK 1000-45
2.651591 -0.529758 1 EAX 1000-50
2.007356 1.071890 1 EAX 1000-52
1.882555 1.232467 0 CLK 1000-54
2.174365 0.828771 1 EAX 1000-61
-0.861005 0.130744 0 CLK 1000-66
-0.861005 0.130744 0 CLK 1000-69
1.786067 1.251866 0 CLK 1000-73
1.881657 1.232657 0 CLK 1000-78
-0.861005 0.130744 0 CLK 1000-80
-0.861005 0.130744 0 CLK 1000-85
-0.861005 0.130744 0 CLK 1000-86
-0.861005 0.130744 0 CLK 1000-88
0.033315 1.760906 0 CLK 1000-91
0.588628 -2.757315 1 EAX 1000-101
-0.861005 0.130744 0 CLK 1000-102
1.882555 1.232467 0 CLK 1000-109
-0.861005 0.130744 0 CLK 1000-112
-0.861005 0.130744 0 CLK 1000-113
-2.486829 0.990303 1 EAX 1000-114
0.588261 -2.757237 1 EAX 1000-118
-0.861005 0.130744 0 CLK 1000-124
-0.861005 0.130744 0 CLK 1000-127
-0.861005 0.130744 0 CLK 1000-138
-0.861005 0.130744 0 CLK 1000-140
-0.861005 0.130744 0 CLK 1000-143
-0.861005 0.130744 0 CLK 1000-151
2.472787 0.238548 1 EAX 1000-155
-0.861005 0.130744 0 CLK 1000-163
-0.861005 0.130744 0 CLK 1000-169
-0.861005 0.130744 0 CLK 1000-177
0.590263 -2.757659 1 EAX 1000-183
1.893958 1.230038 0 CLK 1000-184
1.882555 1.232467 0 CLK 1000-187
0.585117 -2.756569 1 EAX 1000-188
0.590372 -2.757683 1 EAX 1000-189
1.877289 1.233578 0 CLK 1000-194
2.563097 -1.320307 1 EAX 1000-195
-0.861005 0.130744 0 CLK 1000-204
0.590130 -2.757632 1 EAX 1000-207
0.588261 -2.757237 1 EAX 1000-208
-0.861005 0.130744 0 CLK 1000-213
-0.861005 0.130744 0 CLK 1000-214
2.649148 -0.472448 1 EAX 1000-217
1.882555 1.232467 0 CLK 1000-218
-0.861005 0.130744 0 CLK 1000-220
-0.861005 0.130744 0 CLK 1000-230
-0.861005 0.130744 0 CLK 1000-231
-0.861005 0.130744 0 CLK 1000-233
-0.861005 0.130744 0 CLK 1000-240
1.887024 1.231519 0 CLK 1000-250
0.588261 -2.757237 1 EAX 1000-258
0.591748 -2.757973 1 EAX 1000-270
-0.861005 0.130744 0 CLK 1000-279
1.892321 1.230389 0 CLK 1000-283
2.255594 0.692708 1 EAX 1000-287
1.883900 1.232181 0 CLK 1000-288
-0.861005 0.130744 0 CLK 1000-292
0.587763 -2.757131 1 EAX 1000-297
-0.861005 0.130744 0 CLK 1000-298
-0.861005 0.130744 0 CLK 1000-308
-0.861005 0.130744 0 CLK 1000-314
-0.861005 0.130744 0 CLK 1000-325
2.528496 0.089338 1 EAX 1000-326
0.595887 -2.758841 1 EAX 1000-330
1.777070 -2.341289 1 EAX 1000-332
-0.861005 0.130744 0 CLK 1000-335
-0.861005 0.130744 0 CLK 1000-350
-0.861005 0.130744 0 CLK 1000-351
1.884826 1.231986 0 CLK 1000-353
1.878920 1.233235 0 CLK 1000-354
-0.861005 0.130744 0 CLK 1000-359
-0.861005 0.130744 0 CLK 1000-364
0.584595 -2.756459 1 EAX 1000-376
1.881417 1.232707 0 CLK 1000-378
-0.861005 0.130744 0 CLK 1000-388
-0.861005 0.130744 0 CLK 1000-392
1.910162 1.226535 0 CLK 1000-394
-0.861005 0.130744 0 CLK 1000-396
-0.861005 0.130744 0 CLK 1000-416
1.920553 1.193598 1 EAX 1000-418
1.880558 1.232889 0 CLK 1000-419
1.910162 1.226535 0 CLK 1000-421
2.211753 0.765468 1 EAX 1000-424
-0.861005 0.130744 0 CLK 1000-431
1.881537 1.232682 0 CLK 1000-437
1.909450 1.198945 1 EAX 1000-443
1.885877 1.231762 0 CLK 1000-444
-0.861005 0.130744 0 CLK 1000-445
0.578126 -2.755073 1 EAX 1000-452
-0.861005 0.130744 0 CLK 1000-453
1.929575 1.172930 1 EAX 1000-460
1.882759 1.232424 0 CLK 1000-466
-0.861005 0.130744 0 CLK 1000-471
-0.861005 0.130744 0 CLK 1000-477
2.655141 -0.807395 1 EAX 1000-483
-0.861005 0.130744 0 CLK 1000-488
1.955222 1.125549 2 LKH 1000-489
0.589474 -2.757494 1 EAX 1000-491
-0.861005 0.130744 0 CLK 1000-498
-0.861005 0.130744 0 CLK 1000-507
-0.861005 0.130744 0 CLK 1000-519
0.890720 -2.765947 1 EAX 1000-526
1.882944 1.232384 0 CLK 1000-528
-0.861005 0.130744 0 CLK 1000-536
1.882378 1.232504 0 CLK 1000-537
1.876102 1.233828 0 CLK 1000-538
2.618141 -0.283567 1 EAX 1000-540
-0.861005 0.130744 0 CLK 1000-541
-0.861005 0.130744 0 CLK 1000-543
0.584119 -2.756357 1 EAX 1000-544
-0.861005 0.130744 0 CLK 1000-553
-0.861005 0.130744 0 CLK 1000-559
2.040554 1.026097 1 EAX 1000-560
-0.861005 0.130744 0 CLK 1000-565
-0.861005 0.130744 0 CLK 1000-570
-0.861005 0.130744 0 CLK 1000-573
0.587810 -2.757141 1 EAX 1000-576
-0.861005 0.130744 0 CLK 1000-585
-0.861005 0.130744 0 CLK 1000-589
2.560667 -1.327358 1 EAX 1000-597
-0.861005 0.130744 0 CLK 1000-599
1.881733 1.232640 0 CLK 1000-605
1.881429 1.232705 0 CLK 1000-614
0.593004 -2.758237 1 EAX 1000-617
1.881219 1.232749 0 CLK 1000-618
2.647761 -0.925280 1 EAX 1000-621
0.590059 -2.757617 1 EAX 1000-631
1.883243 1.232321 0 CLK 1000-632
-0.861005 0.130744 0 CLK 1000-633
-0.861005 0.130744 0 CLK 1000-643
1.882125 1.232558 0 CLK 1000-673
-0.861005 0.130744 0 CLK 1000-675
-0.861005 0.130744 0 CLK 1000-680
-0.861005 0.130744 0 CLK 1000-681
-0.861005 0.130744 0 CLK 1000-686
2.393338 0.423344 1 EAX 1000-692
2.650329 -0.911414 1 EAX 1000-693
2.315490 0.582652 1 EAX 1000-697
-0.861005 0.130744 0 CLK 1000-699
-0.861005 0.130744 0 CLK 1000-700
-0.861005 0.130744 0 CLK 1000-724
-0.861005 0.130744 0 CLK 1000-731
-0.861005 0.130744 0 CLK 1000-732
1.881948 1.232595 0 CLK 1000-735
-0.861005 0.130744 0 CLK 1000-740
1.882100 1.232563 0 CLK 1000-741
0.587491 -2.757074 1 EAX 1000-742
0.588996 -2.757392 1 EAX 1000-744
-0.861005 0.130744 0 CLK 1000-746
-0.861005 0.130744 0 CLK 1000-749
-0.861005 0.130744 0 CLK 1000-750
1.882555 1.232467 0 CLK 1000-762
2.440195 0.320081 1 EAX 1000-767
1.884081 1.232144 0 CLK 1000-770
-0.861005 0.130744 0 CLK 1000-771
-0.861005 0.130744 0 CLK 1000-773
2.143633 0.875906 1 EAX 1000-781
-0.861005 0.130744 0 CLK 1000-786
-0.861005 0.130744 0 CLK 1000-789
1.886049 1.231726 0 CLK 1000-797
-0.861005 0.130744 0 CLK 1000-802
2.172857 0.829349 1 EAX 1000-805
1.815933 -2.315971 1 EAX 1000-809
-0.861005 0.130744 0 CLK 1000-810
-0.861005 0.130744 0 CLK 1000-812
-0.861005 0.130744 0 CLK 1000-813
-1.128493 0.206324 0 CLK 1000-818
0.589229 -2.757442 1 EAX 1000-820
-0.861005 0.130744 0 CLK 1000-821
-0.861005 0.130744 0 CLK 1000-825
1.882220 1.232538 0 CLK 1000-827
1.858162 1.237563 0 CLK 1000-828
-0.861005 0.130744 0 CLK 1000-833
-0.861005 0.130744 0 CLK 1000-834
-0.861005 0.130744 0 CLK 1000-837
1.880346 1.232934 0 CLK 1000-840
-0.861005 0.130744 0 CLK 1000-858
-0.861005 0.130744 0 CLK 1000-862
0.588261 -2.757237 1 EAX 1000-864
1.896085 1.229582 0 CLK 1000-873
-0.861005 0.130744 0 CLK 1000-887
-0.861005 0.130744 0 CLK 1000-890
0.590192 -2.757645 1 EAX 1000-897
-0.861005 0.130744 0 CLK 1000-900
0.585770 -2.756708 1 EAX 1000-901
-1.143778 0.209559 0 CLK 1000-904
0.586792 -2.756926 1 EAX 1000-911
0.550348 -2.748964 1 EAX 1000-914
-0.861005 0.130744 0 CLK 1000-916
-0.861005 0.130744 0 CLK 1000-930
-0.861005 0.130744 0 CLK 1000-931
1.882179 1.232546 0 CLK 1000-934
-0.861005 0.130744 0 CLK 1000-948
0.607246 -2.761192 1 EAX 1000-949
-0.861005 0.130744 0 CLK 1000-958
0.576421 -2.754706 1 EAX 1000-961
1.882128 1.232557 0 CLK 1000-968
-0.861005 0.130744 0 CLK 1000-978
-0.861005 0.130744 0 CLK 1000-980
0.547940 -2.748421 1 EAX 1000-981
-0.861005 0.130744 0 CLK 1000-984
1.888902 1.231119 0 CLK 1000-997

